Quasi-optimality of the Crouzeix-Raviart FEM for p-Laplace-type problems

We verify quasi-optimality of the Crouzeix-Raviart FEM for nonlinear problems of $p$-Laplace type. More precisely, we show that the error of the Crouzeix-Raviart FEM with respect to a quasi-norm is bounded from above by a uniformly bounded constant times the best-approximation error plus a data oscillation term. As a byproduct, we verify a novel more localized a priori error estimate for the conforming lowest-order Lagrange FEM.

==> Experiments/AccumulatedDofError_p1.01CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	1.030328357647057	4.037740108587315	-0.029702970297029924
1	3	0.8940268926050781	3.5035901085659287	-0.22609877826423508
2	5	0.8393432087116588	3.289290946456091	-0.4374109655790181
3	13	0.8413489317876969	3.297151147964407	-0.46065294653593925
4	28	0.820867271700161	3.216885842431368	-0.5112984970125418
5	45	0.8085932623404773	3.168785390262946	-0.5393373168975013
6	63	0.7891028117005012	3.0924045222616106	-0.5608993578958457
7	63	0.823057612433992	3.2254695396253954	-0.6248218155430573
8	107	0.8059324318368996	3.1583578969626704	-0.6537390680111848
9	107	0.6716871316847037	2.6322657742031565	-0.8088642571742491
10	107	0.6448294055697508	2.5270133882478176	-0.8630061796013605
11	145	0.6268032357831776	2.4563708710238243	-0.8843990039141663
12	211	0.6069391397682481	2.378525729128016	-0.9021455764791932
13	211	0.6113800149199059	2.3959290157443585	-0.9381197953509767
14	321	0.6020942169629757	2.3595390255313755	-0.952525766987735
15	523	0.5928198013766032	2.3231936415391092	-0.9600777621366442
16	523	0.5379384623849933	2.1081198914916426	-1.0133252985183223
17	523	0.5051991272032199	1.9798181459259694	-1.0475934190760368
18	742	0.4780551406944248	1.873443937917362	-1.071805750757836
19	1090	0.46318392252645324	1.8151653186648575	-1.084678374183018
20	1090	0.45679207398997784	1.7901163883775455	-1.1049260116181867
21	1663	0.4463904024503535	1.749353416010362	-1.1143525502640603
22	2382	0.43910061010822365	1.7207855456759875	-1.1199656739063346
23	3550	0.43386037339516187	1.7002496516595003	-1.1238811354994795
24	3550	0.4101697458639424	1.607408766255883	-1.1421728503112114
25	3550	0.38865605479353216	1.5230990482188795	-1.1561760036095419
26	4683	0.36653874347082266	1.436423810796745	-1.1687505851631597
27	4683	0.3452542941430179	1.3530124651784086	-1.1845844680488467
28	4683	0.3246718649190097	1.272352256815585	-1.1948659779236346
29	6473	0.31318637702619123	1.2273419309448752	-1.2017273690674042
30	9309	0.30530059563167294	1.1964384470332878	-1.2065979107721816
31	13350	0.29872816148897685	1.1706818222135882	-1.2102055584365377
32	18631	0.2933488482776244	1.1496009031561591	-1.2129920888880663
33	18631	0.281948719041626	1.1049250881913169	-1.2198968883789276
34	18631	0.26701348804067454	1.046395609898324	-1.225776055358632
35	18631	0.25297448879766943	0.9913783623313823	-1.2310574440024202
36	18631	0.23975784326083266	0.9395838257751558	-1.235837916622908
37	18631	0.22732634855986017	0.8908662063956047	-1.240178258696384
38	18631	0.21562304585974337	0.8450022889711489	-1.24413474193238
39	18631	0.20442615526375404	0.801122943211768	-1.2477513389072592
40	21996	0.19247023642321506	0.7542690517516674	-1.2510867310775142
41	21996	0.184340548151004	0.7224097244184067	-1.2557306618995885
42	21996	0.1768621966895531	0.6931029122571165	-1.2587710592117387
43	21996	0.17076991597104407	0.669227954310629	-1.2611566524564939
44	21996	0.1655432450531289	0.6487452231084638	-1.2631374260557122
45	29496	0.16087934600710865	0.6304679311163037	-1.264812581793448
46	41169	0.15703169326869215	0.6153894159317862	-1.26623105992155
47	41169	0.15352714106128076	0.6016554728587077	-1.2674056793047423
48	56642	0.1504346126443706	0.5895362043427754	-1.2684304314151345
49	56642	0.14771023879358877	0.5788596918635794	-1.2693104713619712


==> Experiments/AccumulatedDofError_p1.01CR_True.dat <==
iter	ndof	relat_error	error	energy
0	5	0.8716165525207961	3.415369777209048	-0.6635375670294148
1	22	0.796468418928451	3.1209069614872917	-0.6810065186364135
2	46	0.7687911825652806	3.0124556059938015	-0.7128308980489293
3	86	0.7526411820655319	2.9491729349049725	-0.6927590700425897
4	86	0.778683520986574	3.051218056720898	-0.7779989504762654
5	150	0.7820196453564567	3.0642904316235495	-0.7225673044156262
6	236	0.776210866285435	3.0415291285892327	-0.7124386559229785
7	236	0.6380209925516989	2.500041570899378	-0.8830998924566068
8	236	0.6073093594165722	2.3797001394349486	-0.9390071770233077
9	311	0.592753896040514	2.322665552879554	-0.9423714579414264
10	539	0.587261213984945	2.301142854355582	-0.9308693642180199
11	781	0.5812628457356525	2.2776386591083084	-0.9299645501552329
12	781	0.5891503623907216	2.3085453530243965	-0.9672654006704361
13	1315	0.5838123111125009	2.287628564613139	-0.9728007034992924
14	2053	0.5784031425079307	2.2664331078283317	-0.9728925548292412
15	2053	0.5186864038821396	2.0324371566200132	-1.030399114219195
16	2053	0.47515832410425063	1.8618753565906372	-1.0669452973612314
17	3074	0.4579076702493252	1.7942798506966606	-1.0829994136861416
18	3074	0.4470720786402157	1.7518213269422604	-1.0948133254511778
19	3074	0.44425249135587697	1.7407729672394958	-1.1152481081801358
20	4413	0.4367141614883414	1.7112345378398328	-1.1203042255174969
21	6864	0.43064957937614684	1.6874708881047644	-1.1239507320302746
22	10750	0.42641428535314085	1.6708751784868892	-1.127057513311202
23	16212	0.42282174015400775	1.6567980361232073	-1.1294890177130896
24	16212	0.39837361372901103	1.560999726809517	-1.1481333090864618
25	16212	0.37440942844674496	1.4670977077258023	-1.1625024575741685
26	16212	0.35195386629251274	1.3791071250664921	-1.1798715786367404
27	16212	0.3272375999875297	1.2822581279939231	-1.1921775051780708
28	21501	0.3133216111928115	1.22772927879756	-1.1990087548036346
29	32654	0.30391920801201167	1.1908866057620777	-1.2043504813351373
30	50607	0.29748900068145323	1.1656902786449956	-1.2085748590248553
31	50607	0.29205475807944214	1.1443965711181554	-1.2122711048564911


==> Experiments/AccumulatedDofError_p1.1CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	0.6403411510735003	2.3421340500285757	-0.2727272727272721
1	3	0.4965051595941174	1.8160345283927808	-0.46220065994781856
2	5	0.3712970947073754	1.3580691584992486	-0.6644377362401688
3	13	0.3715425707038169	1.35896702003566	-0.6862101697309405
4	28	0.3274134651295	1.1975588697244677	-0.7342655021696758
5	45	0.3152425747310403	1.1530421979884569	-0.7603309950854819
6	63	0.29599527324168307	1.082642599096811	-0.7808820977728557
7	63	0.3007979737375208	1.100209123354284	-0.8318706108496912
8	107	0.28375824419042583	1.0378840163255958	-0.8568734391505753
9	107	0.20264276540569676	0.7411932218520767	-0.9788634302252085
10	151	0.15972166384194073	0.5842035089956107	-1.025063470931917
11	237	0.13645162007717673	0.49909018814196926	-1.0448055506726879
12	372	0.12735241183033114	0.465808607803879	-1.0539173841510747
13	372	0.12119501828354898	0.443287111159211	-1.0765616210368436
14	581	0.11482380246588303	0.4199835307448964	-1.0841177240141742
15	882	0.11152897862483685	0.407932268548139	-1.0881297168198056
16	882	0.09455674247289259	0.34585402770737217	-1.1195997866417255
17	1208	0.07160329226663478	0.2618986904569303	-1.1399589093560587
18	1208	0.05276373050159055	0.19299045455243857	-1.1581920038150022
19	1873	0.04326179912499966	0.15823586009784302	-1.1662526405674467
20	2816	0.03861369000063888	0.1412347746137019	-1.1705489844725843
21	4099	0.03579713177587454	0.13093283335778003	-1.173111499337913
22	6003	0.03389873520669544	0.12398919208518994	-1.1747640009045826
23	8827	0.032557723111576495	0.11908425963752077	-1.1758760726038011
24	8827	0.029428207264710706	0.10763763370576482	-1.1821511449964486
25	8827	0.023019304264266283	0.08419620734185426	-1.1880779535742054
26	12398	0.01776040398724571	0.06496107090892991	-1.1920840164053104
27	18167	0.013836023209354661	0.05060711937892551	-1.1949961151829034
28	26778	0.010835416917635707	0.03963199751648837	-1.1971845516159911
29	39281	0.008350861469954427	0.030544401157199603	-1.1988465470113046
30	55980	0.00665247237285511	0.024332314165999798	-1.1999817959387624


==> Experiments/AccumulatedDofError_p1.1CR_True.dat <==
iter	ndof	relat_error	error	energy
0	5	0.4614276192574809	1.6877308457787978	-0.8771440778153683
1	22	0.33402722541970475	1.2217475247318623	-0.8933773142976614
2	46	0.31740665321566325	1.1609556448951206	-0.9230751299746492
3	86	0.2978961334741862	1.0895934103633975	-0.9052113108026286
4	160	0.2816867862921688	1.0303056389182232	-0.8727889627239617
5	160	0.28526586028411777	1.0433965622254522	-0.9254326137654133
6	245	0.27275893833477377	0.9976508871104194	-0.9155777548881838
7	245	0.1876433721402863	0.6863297599669567	-1.0507910519705927
8	380	0.1470489867842161	0.5378505760786592	-1.0703150237110461
9	594	0.13330658098961584	0.48758595994649395	-1.069035671655525
10	838	0.12557048449567929	0.45929019234647883	-1.0684700118690962
11	1350	0.11997398337857336	0.4388202699370347	-1.0701118652808475
12	1350	0.11519862597078118	0.42135378622347125	-1.0927001695834972
13	2099	0.11028596538993228	0.4033850985006116	-1.0940105041356025
14	2099	0.09174168683706385	0.3355570153512893	-1.128736817775782
15	3182	0.06709142157662973	0.24539550073798796	-1.147353249073632
16	4792	0.05186497785329232	0.18970282507036235	-1.1572799010173724
17	4792	0.04326625575723416	0.1582518934179615	-1.1693764480586748
18	7225	0.038321655099146514	0.1401663807558857	-1.1726169058650486
19	11017	0.03541749224164609	0.12954403170002324	-1.1746760869489292
20	17536	0.03353075310885773	0.12264304073318652	-1.1758597644388076
21	26614	0.03226522726107964	0.11801421722916126	-1.1766593282099367
22	26614	0.02912057309422134	0.10651224028800196	-1.1831515767415992
23	39461	0.022965858231058317	0.08400057932967267	-1.1875133684178059
24	39461	0.017836008732797705	0.06523749521617883	-1.1925109032664059
25	57955	0.013719158672554396	0.05017958679426919	-1.1953947161151077


==> Experiments/AccumulatedDofError_p100CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	0.0968426735734961	0.3061260381412736	-2.969999999999988
1	3	0.07987643995292346	0.25249466171605045	410598108.18814147
2	13	0.0729461705853645	0.23058762604202426	7026522433608.477
3	19	0.07286601164827763	0.2303342383883532	3.538107422346815e+16
4	34	0.07146140519428479	0.22589418533072914	1.7141950687673436e+18
5	59	0.06901811653515826	0.21817078974844722	6.138635408820106e+18
6	59	0.2529474499957761	0.7995834673686346	4.444659202062418e+16
7	59	0.22872360364835195	0.7230103014568934	3039644075629599.5
8	59	0.1954320484761647	0.6177735136611824	665308733902375.5
9	80	0.21636402219842185	0.683940854458613	6769906617024871.0
10	115	0.7509278840959066	2.3737322567166563	1.1991733881103225e+86
11	115	0.12944809125927323	0.4091939003736528	2.7948535614991267e+17
12	115	0.11389563887019273	0.3600315790790351	3.965036854100016e+17
13	115	8381872110135436.0	2.6495647079954596e+16	264956470891749.84
14	115	131813398544240.88	416670791721394.44	4166707928979.784
15	115	643670994.8206366	2034686200.2044194	20346885.22183421
16	115	8064.033839659332	25490.939476165837	252.0638224026059
17	115	225.76484008845014	713.6574559295328	4.1886650453885865
18	115	38.53874135922326	121.82348722845519	-1.745492628189025
19	115	6.517600892235819	20.602563577635774	-2.7635753629789486
20	115	1.3821666464446276	4.369119355280821	-2.9283561906315474
21	115	0.41782621879769827	1.3207760615470454	-2.9599735195242043
22	157	3.960548007570094e+30	1.251955182242681e+31	7.28389802453288e+166
23	157	1.5873724266228903e+27	5.017788275413288e+27	9.766265339422813e+25
24	157	7859889429964.797	24845625617693.63	248456258985.11115
25	157	18736.261422708456	59226.550313689986	589.4347379006886
26	157	2.3098512865158276	7.301591302102741	-2.8979885514956063
27	157	0.14374456344512654	0.45438598593013785	-2.9687894212514054
28	236	4.344300258641881e+29	1.373261783881726e+30	3.0949743495602775e+106
29	236	2.765164767234423e+22	8.740867055460744e+22	8.740867055463042e+20
30	236	223643085.45138347	706950450.4640119	7069522.046903941
31	236	185.29960698096707	585.7442020244166	2.905375944399434
32	236	0.3429814910428344	1.0841869718626271	-2.9619919569993693
33	361	1.19211131181094e+30	3.7683419864603496e+30	1.362155226950621e+170
34	361	2.2863231188474024e+16	7.227217222089426e+16	722721722268134.6
35	361	25913053.105026226	81912859.18150361	819127.7962493276
36	361	86.80712923878825	274.40302477936245	-0.222918360717488
37	361	0.3948018044871607	1.2479943789135217	-2.9607641799896296
38	551	2.568531937474796e+28	8.11929779346449e+28	8.906868610094513e+83
39	551	1.4692510769655968e+16	4.644398947587216e+16	464439894848349.9
40	551	77381.2809519264	244607.3005835836	2443.363195919872
41	551	7.475241517820153	23.629728357951116	-2.7342776364901797
42	551	0.7792592132112963	2.463289444858397	-2.9485277019440117
43	845	8.022274291948095e+29	2.535893480897012e+30	1.1114204500171769e+189
44	845	1.925551425606998e+21	6.08679425512758e+21	6.086794255129546e+19
45	845	68244814.96236776	215726332.79541695	2157264.868739872
46	845	209.3962891589312	661.9153936622778	3.654533321858188
47	845	52.30699068864035	165.34582571652862	-1.3158493089163266
48	845	23.33505231223279	73.76362971579725	-2.2334635174231843
49	845	10.136744000770605	32.04291213886407	-2.65179918145286
50	845	5.0611931871881275	15.99876337042327	-2.8129304136499815
51	845	3.0363568403238848	9.598122972163527	-2.877374641225626
52	845	2.121899031707041	6.707461906442607	-2.9065785046663293
53	845	1.6372321193990163	5.1753980320348125	-2.922115391922518
54	845	1.334657186377954	4.218938838285861	-2.9318469790634656
55	845	1.1184140971538505	3.535380260884899	-2.938817748337275
56	845	0.9492204465346135	3.0005480424887616	-2.944279422386058
57	845	0.8099141180160715	2.5601916080391955	-2.9487804779386426
58	1275	3.818181442145926e+29	1.2069521778553583e+30	1.714542702404647e+189
59	1275	4.974909751503358e+19	1.572601577529053e+20	1.5726015775298716e+18
60	1275	172343965.06643638	544790568.8323056	5447904.344479311
61	1275	391.83542315068905	1238.6174530951623	9.415647530798948
62	1275	94.76284732677321	299.5515710655757	0.022947939115276893
63	1275	28.952613873234377	91.52110997969164	-2.0581773591442354
64	1275	11.944616415646541	37.75771532850186	-2.596186482463862
65	1275	6.505131807962473	20.563147985035968	-2.768327748813506
66	1275	4.374450973677527	13.82792622509373	-2.8358026306624384
67	1275	3.3399036855397086	10.557654444058308	-2.868599691976059
68	1275	2.7072502454954996	8.557795456582094	-2.8886828220679006
69	1275	2.238823232882817	7.077066969458643	-2.9035718171028244
70	1275	1.8526068819349402	5.856211771865145	-2.9158610828189664
71	1275	1.5219251978407373	4.810905295884631	-2.92639356773229
72	1275	1.2385106903060823	3.915013462854024	-2.9354296197791716
73	1275	0.9987922206590534	3.157247669382396	-2.943081089876258
74	1275	0.799360780379061	2.526831816113032	-2.949454920644626
75	1884	5.161744858936747e+28	1.631661379488027e+29	4.895147413709171e+127
76	1884	1.0696962901314647e+20	3.381380079969037e+20	3.381380079971621e+18
77	1884	20278702.095842533	64102306.37154133	641020.9151122302
78	1884	6.4810812532298945	20.487122605276117	-2.7686711361810468
79	1884	1.62292758508415	5.130180461560133	-2.923070979059793
80	1884	0.6954573786930468	2.198386353654776	-2.952674126717294
81	2790	9.295134026928396e+29	2.938252785324262e+30	1.1035088965710824e+224
82	2790	8.180022390532054e+17	2.58575868872523e+18	2.585758688730763e+16
83	2790	3203288.5735437176	10125805.121416261	101255.22093201271
84	2790	15.324015514800301	48.440217363485516	-2.4892081985052226
85	2790	3.7901948946285957	11.981054467639963	-2.8546520240691073
86	2790	1.2294279313253476	3.886302266440655	-2.935930248948343
87	2790	0.4729282384644565	1.494957157046909	-2.960019848993307
88	4204	1.7041469238095113e+30	5.38692011430815e+30	1.4073475828224882e+238
89	4204	2.344774674832566e+19	7.411986421417148e+19	7.411986421418947e+17
90	4204	2229682940.0084147	7048173904.636676	70481742.00889015
91	4204	6.756568468197528	21.35795574695526	-2.7607816152354863
92	4204	1.1847459804400635	3.7450596912802925	-2.9374526663539786
93	4204	0.7057629944103448	2.2309630803572724	-2.95271767474463
94	4204	0.40980021146114987	1.2954053263394336	-2.962155392186542
95	4204	0.24844262139460888	0.785343408918222	-2.9673175626341437
96	6507	2.8540063696342982e+29	9.021701183239712e+29	1.4909293544792493e+230
97	6507	2.1277737735251677e+17	6.726032350354619e+17	6726032350364793.0
98	6507	5184244.260461805	16387735.877690064	163874.4372820181
99	6507	0.674627041041042	2.132540291136543	-2.9538098485324578
100	6507	0.0683252035608047	0.21598044642366737	-2.97309859286023
101	9726	1.2513703279968594e+30	3.955663620402826e+30	9.622664315201953e+257
102	9726	1.4880307340113955e+17	4.703762674309602e+17	4703762674310804.0
103	9726	83325105.18602702	263396118.54008505	2633958.342037225
104	9726	459.3251212344027	1451.9568119475214	11.544753603629445
105	9726	2.5515342459121397	8.065566976422618	-2.8945111273870103
106	9726	3.900690296034358	12.330337673245648	-2.851870198165815
107	9726	4.20957012510333	13.306727056618849	-2.8421233093693323
108	9726	3.6074794064169073	11.403478834405888	-2.861181770361369
109	9726	2.800010146555429	8.851015583227008	-2.886733799344815
110	9726	2.075209373400204	6.5598728365395065	-2.9096708408364704
111	9726	1.4994222074054866	4.739771868294507	-2.927894743446714
112	9726	1.0648922573384745	3.3661942174587183	-2.9416506031853573
113	9726	0.7458082899609594	2.3575488841228247	-2.9517545189977135
114	9726	0.5158090627491674	1.6305062529787588	-2.9590400471205194
115	9726	0.35255088781998123	1.1144364622442267	-2.96421374836086
116	9726	0.23830375861234146	0.7532937991721835	-2.9678363241644217
117	9726	0.15944572258568307	0.5040183790122684	-2.970338596383041
118	9726	0.10573474006260812	0.33423444309082084	-2.9720445256057118
119	14075	1.2708341157054763e+31	4.0171899289876436e+31	inf
120	14075	4.645319178782681e+18	1.4684158373872118e+19	1.4684158373876954e+17
121	14075	174592290.37554535	551897672.487472	5518974.559595994
122	14075	7.598737847627811	24.02010835030351	-2.7349971161007653
123	14075	0.3850098492046003	1.2170413665100404	-2.963195043481979
124	14075	0.32337265013177524	1.0222021405982424	-2.965160067171486
125	14075	0.8070536400128686	2.5511494495981006	-2.9498693934467215
126	14075	1.016922570697518	3.2145588940996435	-2.943236938103725
127	14075	0.817450010172457	2.584013057040636	-2.949548952552034
128	14075	0.5084977005437396	1.607394557867772	-2.9593236028275944
129	14075	0.2739008422096771	0.8658185134218985	-2.9667473711445216
130	14075	0.13659473160840466	0.4317848989011751	-2.9710943062558783
131	14075	0.06578119616081216	0.20793867230049884	-2.973337854894655
132	20901	4.0619400131153854e+35	1.284005859708976e+36	inf
133	20901	8709128901685379.0	2.7530127246138548e+16	275301272462115.8
134	20901	14182493.76699658	44831792.304443225	448314.9690121771
135	20901	123.33096335304089	389.8572581513874	0.9232091820879132
136	20901	0.15669461347081381	0.49532194279512787	-2.970463100322849
137	20901	0.004484754810987765	0.014176603884038536	-2.975283041881437
138	31616	1.1710687459245793e+33	3.701825056584084e+33	inf
139	31616	1.464314689854099e+17	4.6287947044017197e+17	4628794704403242.0
140	31616	170605719.2662651	539295859.9350104	5392955.687544573
141	31616	289666647.4456362	915655257.0484394	9156549.620954784
142	31616	41604329.69946688	131514012.88766932	1315137.1632568226
143	31616	1667959.8483438413	5272530.397095133	52722.33051206196
144	31616	37404.6027633145	118238.40079643753	1179.408873482381
145	31616	706.9166925524602	2234.609995796763	19.370708538560766
146	31616	14.949147509604838	47.25523503057504	-2.502874978339653
147	31616	0.42897151974010644	1.3560070882782753	-2.9618728362815645
148	31616	0.018798488783274028	0.059423255078758966	-2.9748399292191015
149	45244	3.7047099487597424e+34	1.1710830951147587e+35	inf
150	45244	1.7357793058615427e+19	5.4869121471304425e+19	5.486912147130783e+17
151	45244	5339381791553.168	16878135781034.068	168781357819.9417
152	45244	6795466.5698053315	21480915.1954816	214806.18671923224
153	45244	69881.69041579723	220900.60338294652	2206.0307213560914
154	45244	2790.690834181607	8821.55662603461	85.24015505163267
155	45244	153.1779235257871	484.2054553984301	1.8666244747881837
156	45244	9.43174399567565	29.814360917738323	-2.6772911399984802
157	45244	0.592991675362879	1.8744855499247144	-2.956691281457724
158	45244	0.03701103550289833	0.11699430889224327	-2.9742667231973687
159	45244	0.002416455450855097	0.007638574052313316	-2.9753605612164153
160	66632	3.3224719100591965e+39	1.050255145930265e+40	inf
161	66632	1.852119714235548e+16	5.854671802838865e+16	585467180284142.6
162	66632	25629880288.028805	81017731348.10136	810177310.7532339
163	66632	9112.956398973214	28806.652431530205	285.0912758900404
164	66632	14.824263191207681	46.860467515323805	-2.5068274893222795
165	66632	4.877263780262776	15.417350460576243	-2.8212621472947
166	66632	1.6361434141362114	5.171956563346393	-2.923717270970462
167	66632	0.5207523350234752	1.6461322606151445	-2.958976127141769
168	66632	0.1535111288152777	0.4852587391564633	-2.970585231750474
169	66632	0.04174619383177028	0.13196245470751883	-2.974118436794449
170	66632	0.01056566323522512	0.03339875394992786	-2.975104243363406


==> Experiments/AccumulatedDofError_p10CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	0.10326020684111323	0.3260338275673824	-2.6999999999999895
1	3	0.07678374720990101	0.2424370409825964	-2.2933546578944175
2	13	0.05917077093969115	0.1868258210954826	-0.9015530675100744
3	19	0.05873214461694601	0.1854409021295885	-0.5481394910732719
4	34	0.05572210586781077	0.1759370043113637	0.4317421888947551
5	59	0.05165471016992622	0.16309460714618185	0.8719588310776768
6	79	0.05094671156864915	0.16085917201634622	1.6149702700584372
7	119	0.04918527264979138	0.15529760391272032	1.9264283683461791
8	182	0.04797132229470193	0.15146467646802134	2.0781965722823137
9	294	0.047288513888330906	0.14930877687189836	2.593064497382341
10	456	0.04665844962212261	0.14731941164971352	2.6313767183142094
11	682	0.04628645769601085	0.14614488416032936	2.699911527639564
12	682	0.08908040521071932	0.28126251496661353	0.9238727948288279
13	965	0.06526487660150936	0.20606735329171255	0.5549240739087792
14	1405	0.05969138738778328	0.1884696157232349	0.548481171724188
15	1405	0.40150855781168926	1.2677233167451345	-2.589381670502761
16	1405	0.7128582226597213	2.250778900765222	-2.4958227386288634
17	1405	0.15324621646029013	0.48385967877874675	-2.698248790501805
18	1405	0.03702629108088567	0.11690682956213846	-2.7401310457322796
19	1871	1.935098280704346	6.109880257627975	34.50774649652867
20	1871	0.004131451486501321	0.013044646943479394	-2.752465278322
21	2755	0.013021169616805712	0.0411130473145729	-2.7487942935335936
22	4283	0.019865351294107846	0.06272286988882822	-2.7471009689357957
23	6844	0.10478529849056088	0.33084915268701504	-2.649567347972102
24	6844	0.0004559979615150946	0.0014397681866398968	-2.754275664136396
25	9976	0.0017541732137888906	0.005538627362889006	-2.7536622534832955
26	15277	0.001731825213861184	0.005468065776990606	-2.7537361498056865
27	24297	0.0006286714826964819	0.0019849676468436726	-2.754192197393772
28	36418	0.0003645362424846566	0.001150986910254602	-2.7543341984759206
29	55572	0.00025894529847750417	0.0008175940120195948	-2.754398565356433


==> Experiments/AccumulatedDofError_p10CR_True.dat <==
iter	ndof	relat_error	error	energy
0	5	0.17571864398223652	0.5548141640131288	-1.715401525082712
1	22	0.09078427141279428	0.2866423192664872	1.0295365834186339
2	46	0.08647455336598288	0.2730348126235627	1.6189377541802388
3	79	0.067768967664788	0.21397378382212548	2.8174255333897364
4	79	0.10443023852767544	0.3297281049601145	1.3066330430771957
5	79	0.07880141314287499	0.24880763455206864	0.8242447653567171
6	175	0.5646973495462491	1.7829757890722373	51020.62308204887
7	175	0.0762210266097048	0.2406603203867244	0.6703831770683017
8	271	0.06843484222780258	0.21607621661266016	0.48783184250784256
9	271	0.1599925309713717	0.5051605242765225	-2.6808497223077525
10	271	0.12863863052796815	0.4061636980500673	-2.709837791588072
11	271	0.04136084964944372	0.13059277434128508	-2.74577815197359
12	461	1.3797686992085147	4.3564826135366745	-2.2498339077249527
13	461	0.03852503688077878	0.1216389772091854	-2.744203814322874
14	734	0.29344610019434963	0.9265269129819784	-2.6569650787546806
15	734	0.010396823122019684	0.03282693627785358	-2.754275282660217
16	1142	0.04225065633840388	0.13340225057602445	-2.7395965578528423
17	1712	0.4821590698966954	1.5223693697131269	-2.5827118067763126
18	1712	0.004464718196050691	0.014096904217781684	-2.754439356767423
19	2545	0.7768476570746788	2.452819311928086	1.5572902379793632
20	2545	0.002271254786323036	0.007171261381131641	-2.7548704998060263
21	4106	0.021985837428493245	0.06941809779872386	-2.747034913205991
22	5989	0.003677924593581559	0.011612681571214267	-2.7531490546738957
23	8943	0.011287208915667766	0.03563824097812184	-2.7506632268913354
24	14223	0.012765079816255534	0.04030447154789463	-2.750276278803203
25	21746	0.0015007163028591263	0.004738362658181162	-2.7539421299674234
26	32782	0.0013528761821691854	0.004271572162253584	-2.75402633506611
27	48137	0.0009584077234819746	0.0030260771870122744	-2.75419044389882
28	74711	0.0003527840892573492	0.001113880719328995	-2.7544042500305883


==> Experiments/Error_p1.01CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	1.030328357647057	4.037740108587315	-0.029702970297029924
1	3	0.8940268926050781	3.5035901085659287	-0.22609877826423508
2	5	0.8393432087116588	3.289290946456091	-0.4374109655790181
3	13	0.8413489317876969	3.297151147964407	-0.46065294653593925
4	28	0.820867271700161	3.216885842431368	-0.5112984970125418
5	45	0.8085932623404773	3.168785390262946	-0.5393373168975013
7	63	0.823057612433992	3.2254695396253954	-0.6248218155430573
10	107	0.6448294055697508	2.5270133882478176	-0.8630061796013605
11	145	0.6268032357831776	2.4563708710238243	-0.8843990039141663
13	211	0.6113800149199059	2.3959290157443585	-0.9381197953509767
14	321	0.6020942169629757	2.3595390255313755	-0.952525766987735
17	523	0.5051991272032199	1.9798181459259694	-1.0475934190760368
18	742	0.4780551406944248	1.873443937917362	-1.071805750757836
20	1090	0.45679207398997784	1.7901163883775455	-1.1049260116181867
21	1663	0.4463904024503535	1.749353416010362	-1.1143525502640603
22	2382	0.43910061010822365	1.7207855456759875	-1.1199656739063346
25	3550	0.38865605479353216	1.5230990482188795	-1.1561760036095419
28	4683	0.3246718649190097	1.272352256815585	-1.1948659779236346
29	6473	0.31318637702619123	1.2273419309448752	-1.2017273690674042
30	9309	0.30530059563167294	1.1964384470332878	-1.2065979107721816
31	13350	0.29872816148897685	1.1706818222135882	-1.2102055584365377
39	18631	0.20442615526375404	0.801122943211768	-1.2477513389072592
44	21996	0.1655432450531289	0.6487452231084638	-1.2631374260557122
45	29496	0.16087934600710865	0.6304679311163037	-1.264812581793448
47	41169	0.15352714106128076	0.6016554728587077	-1.2674056793047423
49	56642	0.14771023879358877	0.5788596918635794	-1.2693104713619712


==> Experiments/Error_p1.01CR_True.dat <==
iter	ndof	relat_error	error	energy
0	5	0.8716165525207961	3.415369777209048	-0.6635375670294148
1	22	0.796468418928451	3.1209069614872917	-0.6810065186364135
2	46	0.7687911825652806	3.0124556059938015	-0.7128308980489293
4	86	0.778683520986574	3.051218056720898	-0.7779989504762654
5	150	0.7820196453564567	3.0642904316235495	-0.7225673044156262
8	236	0.6073093594165722	2.3797001394349486	-0.9390071770233077
9	311	0.592753896040514	2.322665552879554	-0.9423714579414264
10	539	0.587261213984945	2.301142854355582	-0.9308693642180199
12	781	0.5891503623907216	2.3085453530243965	-0.9672654006704361
13	1315	0.5838123111125009	2.287628564613139	-0.9728007034992924
16	2053	0.47515832410425063	1.8618753565906372	-1.0669452973612314
19	3074	0.44425249135587697	1.7407729672394958	-1.1152481081801358
20	4413	0.4367141614883414	1.7112345378398328	-1.1203042255174969
21	6864	0.43064957937614684	1.6874708881047644	-1.1239507320302746
22	10750	0.42641428535314085	1.6708751784868892	-1.127057513311202
27	16212	0.3272375999875297	1.2822581279939231	-1.1921775051780708
28	21501	0.3133216111928115	1.22772927879756	-1.1990087548036346
29	32654	0.30391920801201167	1.1908866057620777	-1.2043504813351373
31	50607	0.29205475807944214	1.1443965711181554	-1.2122711048564911


==> Experiments/Error_p1.1CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	0.6403411510735003	2.3421340500285757	-0.2727272727272721
1	3	0.4965051595941174	1.8160345283927808	-0.46220065994781856
2	5	0.3712970947073754	1.3580691584992486	-0.6644377362401688
3	13	0.3715425707038169	1.35896702003566	-0.6862101697309405
4	28	0.3274134651295	1.1975588697244677	-0.7342655021696758
5	45	0.3152425747310403	1.1530421979884569	-0.7603309950854819
7	63	0.3007979737375208	1.100209123354284	-0.8318706108496912
9	107	0.20264276540569676	0.7411932218520767	-0.9788634302252085
10	151	0.15972166384194073	0.5842035089956107	-1.025063470931917
11	237	0.13645162007717673	0.49909018814196926	-1.0448055506726879
13	372	0.12119501828354898	0.443287111159211	-1.0765616210368436
14	581	0.11482380246588303	0.4199835307448964	-1.0841177240141742
16	882	0.09455674247289259	0.34585402770737217	-1.1195997866417255
18	1208	0.05276373050159055	0.19299045455243857	-1.1581920038150022
19	1873	0.04326179912499966	0.15823586009784302	-1.1662526405674467
20	2816	0.03861369000063888	0.1412347746137019	-1.1705489844725843
21	4099	0.03579713177587454	0.13093283335778003	-1.173111499337913
22	6003	0.03389873520669544	0.12398919208518994	-1.1747640009045826
25	8827	0.023019304264266283	0.08419620734185426	-1.1880779535742054
26	12398	0.01776040398724571	0.06496107090892991	-1.1920840164053104
27	18167	0.013836023209354661	0.05060711937892551	-1.1949961151829034
28	26778	0.010835416917635707	0.03963199751648837	-1.1971845516159911
29	39281	0.008350861469954427	0.030544401157199603	-1.1988465470113046
30	55980	0.00665247237285511	0.024332314165999798	-1.1999817959387624


==> Experiments/Error_p1.1CR_True.dat <==
iter	ndof	relat_error	error	energy
0	5	0.4614276192574809	1.6877308457787978	-0.8771440778153683
1	22	0.33402722541970475	1.2217475247318623	-0.8933773142976614
2	46	0.31740665321566325	1.1609556448951206	-0.9230751299746492
3	86	0.2978961334741862	1.0895934103633975	-0.9052113108026286
5	160	0.28526586028411777	1.0433965622254522	-0.9254326137654133
7	245	0.1876433721402863	0.6863297599669567	-1.0507910519705927
8	380	0.1470489867842161	0.5378505760786592	-1.0703150237110461
9	594	0.13330658098961584	0.48758595994649395	-1.069035671655525
10	838	0.12557048449567929	0.45929019234647883	-1.0684700118690962
12	1350	0.11519862597078118	0.42135378622347125	-1.0927001695834972
14	2099	0.09174168683706385	0.3355570153512893	-1.128736817775782
15	3182	0.06709142157662973	0.24539550073798796	-1.147353249073632
17	4792	0.04326625575723416	0.1582518934179615	-1.1693764480586748
18	7225	0.038321655099146514	0.1401663807558857	-1.1726169058650486
19	11017	0.03541749224164609	0.12954403170002324	-1.1746760869489292
20	17536	0.03353075310885773	0.12264304073318652	-1.1758597644388076
22	26614	0.02912057309422134	0.10651224028800196	-1.1831515767415992
24	39461	0.017836008732797705	0.06523749521617883	-1.1925109032664059
25	57955	0.013719158672554396	0.05017958679426919	-1.1953947161151077


==> Experiments/Error_p100CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	0.0968426735734961	0.3061260381412736	-2.969999999999988
1	3	0.07987643995292346	0.25249466171605045	410598108.18814147
2	13	0.0729461705853645	0.23058762604202426	7026522433608.477
3	19	0.07286601164827763	0.2303342383883532	3.538107422346815e+16
4	34	0.07146140519428479	0.22589418533072914	1.7141950687673436e+18
8	59	0.1954320484761647	0.6177735136611824	665308733902375.5
9	80	0.21636402219842185	0.683940854458613	6769906617024871.0
21	115	0.41782621879769827	1.3207760615470454	-2.9599735195242043
27	157	0.14374456344512654	0.45438598593013785	-2.9687894212514054
32	236	0.3429814910428344	1.0841869718626271	-2.9619919569993693
37	361	0.3948018044871607	1.2479943789135217	-2.9607641799896296
42	551	0.7792592132112963	2.463289444858397	-2.9485277019440117
57	845	0.8099141180160715	2.5601916080391955	-2.9487804779386426
74	1275	0.799360780379061	2.526831816113032	-2.949454920644626
80	1884	0.6954573786930468	2.198386353654776	-2.952674126717294
87	2790	0.4729282384644565	1.494957157046909	-2.960019848993307
95	4204	0.24844262139460888	0.785343408918222	-2.9673175626341437
100	6507	0.0683252035608047	0.21598044642366737	-2.97309859286023
118	9726	0.10573474006260812	0.33423444309082084	-2.9720445256057118
131	14075	0.06578119616081216	0.20793867230049884	-2.973337854894655
137	20901	0.004484754810987765	0.014176603884038536	-2.975283041881437
148	31616	0.018798488783274028	0.059423255078758966	-2.9748399292191015
159	45244	0.002416455450855097	0.007638574052313316	-2.9753605612164153
170	66632	0.01056566323522512	0.03339875394992786	-2.975104243363406


==> Experiments/Error_p10CR_False.dat <==
iter	ndof	relat_error	error	energy
0	0	0.10326020684111323	0.3260338275673824	-2.6999999999999895
1	3	0.07678374720990101	0.2424370409825964	-2.2933546578944175
2	13	0.05917077093969115	0.1868258210954826	-0.9015530675100744
3	19	0.05873214461694601	0.1854409021295885	-0.5481394910732719
4	34	0.05572210586781077	0.1759370043113637	0.4317421888947551
5	59	0.05165471016992622	0.16309460714618185	0.8719588310776768
6	79	0.05094671156864915	0.16085917201634622	1.6149702700584372
7	119	0.04918527264979138	0.15529760391272032	1.9264283683461791
8	182	0.04797132229470193	0.15146467646802134	2.0781965722823137
9	294	0.047288513888330906	0.14930877687189836	2.593064497382341
10	456	0.04665844962212261	0.14731941164971352	2.6313767183142094
12	682	0.08908040521071932	0.28126251496661353	0.9238727948288279
13	965	0.06526487660150936	0.20606735329171255	0.5549240739087792
18	1405	0.03702629108088567	0.11690682956213846	-2.7401310457322796
20	1871	0.004131451486501321	0.013044646943479394	-2.752465278322
21	2755	0.013021169616805712	0.0411130473145729	-2.7487942935335936
22	4283	0.019865351294107846	0.06272286988882822	-2.7471009689357957
24	6844	0.0004559979615150946	0.0014397681866398968	-2.754275664136396
25	9976	0.0017541732137888906	0.005538627362889006	-2.7536622534832955
26	15277	0.001731825213861184	0.005468065776990606	-2.7537361498056865
27	24297	0.0006286714826964819	0.0019849676468436726	-2.754192197393772
28	36418	0.0003645362424846566	0.001150986910254602	-2.7543341984759206
29	55572	0.00025894529847750417	0.0008175940120195948	-2.754398565356433


==> Experiments/Error_p10CR_True.dat <==
iter	ndof	relat_error	error	energy
0	5	0.17571864398223652	0.5548141640131288	-1.715401525082712
1	22	0.09078427141279428	0.2866423192664872	1.0295365834186339
2	46	0.08647455336598288	0.2730348126235627	1.6189377541802388
5	79	0.07880141314287499	0.24880763455206864	0.8242447653567171
7	175	0.0762210266097048	0.2406603203867244	0.6703831770683017
11	271	0.04136084964944372	0.13059277434128508	-2.74577815197359
13	461	0.03852503688077878	0.1216389772091854	-2.744203814322874
15	734	0.010396823122019684	0.03282693627785358	-2.754275282660217
16	1142	0.04225065633840388	0.13340225057602445	-2.7395965578528423
18	1712	0.004464718196050691	0.014096904217781684	-2.754439356767423
20	2545	0.002271254786323036	0.007171261381131641	-2.7548704998060263
21	4106	0.021985837428493245	0.06941809779872386	-2.747034913205991
22	5989	0.003677924593581559	0.011612681571214267	-2.7531490546738957
23	8943	0.011287208915667766	0.03563824097812184	-2.7506632268913354
24	14223	0.012765079816255534	0.04030447154789463	-2.750276278803203
25	21746	0.0015007163028591263	0.004738362658181162	-2.7539421299674234
26	32782	0.0013528761821691854	0.004271572162253584	-2.75402633506611
27	48137	0.0009584077234819746	0.0030260771870122744	-2.75419044389882
28	74711	0.0003527840892573492	0.001113880719328995	-2.7544042500305883

